Extended Target Tracking and Classification Using Neural Networks

Extended target/object tracking (ETT) problem involves tracking objects which potentially generate multiple measurements at a single sensor scan. State-of-the-art ETT algorithms can efficiently exploit the available information in these measurements such that they can track the dynamic behaviour of objects and learn their shapes simultaneously. Once the shape estimate of an object is formed, it can naturally be utilized by high-level tasks such as classification of the object type. In this work, we propose to use a naively deep neural network, which consists of one input, two hidden and one output layers, to classify dynamic objects regarding their shape estimates. The proposed method shows superior performance in comparison to a Bayesian classifier for simulation experiments.

==> Figures/intro2.tikz <==
% This file was created by matlab2tikz v0.2.3.
% Copyright (c) 2008--2012, Nico Schlömer <nico.schloemer@gmail.com>
% All rights reserved.
% 
% The latest updates can be retrieved from
%   http://www.mathworks.com/matlabcentral/fileexchange/22022-matlab2tikz
% where you can also make suggestions and rate matlab2tikz.
% 
% 
% 
\begin{tikzpicture}

\begin{axis}[%
view={0}{90},
width=\figurewidth,
height=\figureheight,
scale only axis,
xmin=0, xmax=6.28318530717959,
xtick={0,3.14159265358979,6.28318530717959},
xticklabels={0,$\pi$,2$\pi$},
xlabel={Angle $\theta$},
xmajorgrids,
ymin=0, ymax=1.5,
ytick={0,1},
ylabel={Radial distance $r$},
ymajorgrids]
\addplot [
color=black,
solid,
line width=2.0pt,
forget plot
]
coordinates{
 (0,1.4)(0.01,1.39992000266663)(0.02,1.39968004266439)(0.03,1.39928021597408)(0.04,1.39872068252105)(0.05,1.39800166611121)(0.06,1.39712345434155)(0.07,1.39608639848505)(0.08,1.39489091335025)(0.09,1.39353747711525)(0.1,1.3920266311365)(0.11,1.39035897973224)(0.12,1.38853518994081)(0.13,1.38655599125381)(0.14,1.38442217532431)(0.15,1.38213459565024)(0.16,1.37969416723298)(0.17,1.37710186621134)(0.18,1.37435872947117)(0.19,1.3714658542306)(0.2,1.36842439760115)(0.21,1.36523557612492)(0.22,1.36190066528799)(0.23,1.35842099901021)(0.24,1.35479796911171)(0.25,1.35103302475615)(0.26,1.34712767187106)(0.27,1.34308347254553)(0.28,1.33890204440537)(0.29,1.33458505996607)(0.3,1.33013424596387)(0.31,1.32555138266501)(0.32,1.32083830315372)(0.33,1.31599689259895)(0.34,1.31102908750037)(0.35,1.3059368749138)(0.36,1.30072229165636)(0.37,1.29538742349184)(0.38,1.28993440429636)(0.39,1.28436541520491)(0.4,1.27868268373887)(0.41,1.27288848291505)(0.42,1.26698513033652)(0.43,1.26097498726562)(0.44,1.25486045767943)(0.45,1.24864398730827)(0.46,1.24232806265739)(0.47,1.23591521001244)(0.48,1.22940799442898)(0.49,1.22280901870649)(0.5,1.21612092234726)(0.51,1.20934638050066)(0.52,1.20248810289311)(0.53,1.19554883274421)(0.54,1.1885313456695)(0.55,1.18143844857023)(0.56,1.17427297851068)(0.57,1.16703780158334)(0.58,1.15973581176251)(0.59,1.15236992974675)(0.6,1.14494310179067)(0.61,1.13745829852642)(0.62,1.12991851377551)(0.63,1.12232676335132)(0.64,1.11468608385278)(0.65,1.10699953144983)(0.66,1.09927018066095)(0.67,1.09150112312338)(0.68,1.08369546635657)(0.69,1.07585633251913)(0.7,1.0679868571601)(0.71,1.06009018796467)(0.72,1.05216948349526)(0.73,1.04422791192803)(0.74,1.03626864978572)(0.75,1.02829488066708)(0.76,1.02030979397343)(0.77,1.01231658363299)(0.78,1.00431844682331)(0.79,0.996318582692477)(0.8,0.988320191079484)(0.81,0.980326471234332)(0.82,0.972340620538375)(0.83,0.964365833225416)(0.84,0.956405299104052)(0.85,0.94846220228179)(0.86,0.940539719891455)(0.87,0.932641020820369)(0.88,0.924769264442848)(0.89,0.916927599356486)(0.9,0.909119162122765)(0.91,0.901347076012466)(0.92,0.893614449756408)(0.93,0.885924376301992)(0.94,0.878279931576067)(0.95,0.870684173254599)(0.96,0.863140139539641)(0.97,0.855650847944093)(0.98,0.848219294084738)(0.99,0.840848450484034)(1,0.833541265381143)(1.01,0.82630066155268)(1.02,0.819129535143635)(1.03,0.812030754508959)(1.04,0.805007159066256)(1.05,0.798061558160057)(1.06,0.791196729938117)(1.07,0.784415420240195)(1.08,0.777720341499755)(1.09,0.771114171659025)(1.1,0.764599553097862)(1.11,0.758179091576828)(1.12,0.751855355194928)(1.13,0.745630873362399)(1.14,0.739508135788982)(1.15,0.73348959148807)(1.16,0.727577647797139)(1.17,0.721774669414839)(1.18,0.716082977455152)(1.19,0.710504848518973)(1.2,0.705042513783502)(1.21,0.699698158109804)(1.22,0.69447391916889)(1.23,0.689371886586683)(1.24,0.684394101108188)(1.25,0.679542553781227)(1.26,0.674819185160044)(1.27,0.670225884529111)(1.28,0.665764489147437)(1.29,0.66143678351369)(1.3,0.657244498652421)(1.31,0.653189311421679)(1.32,0.649272843842287)(1.33,0.645496662449059)(1.34,0.641862277664203)(1.35,0.638371143193176)(1.36,0.635024655443217)(1.37,0.631824152964808)(1.38,0.628770915916267)(1.39,0.625866165551704)(1.4,0.623111063732537)(1.41,0.620506712462757)(1.42,0.618054153448149)(1.43,0.615754367679619)(1.44,0.61360827504081)(1.45,0.611616733940164)(1.46,0.609780540967567)(1.47,0.608100430575726)(1.48,0.606577074786397)(1.49,0.605211082921585)(1.5,0.604003001359822)(1.51,0.602953313317625)(1.52,0.602062438656216)(1.53,0.601330733713581)(1.54,0.600758491161942)(1.55,0.600345939890688)(1.56,0.600093244914829)(1.57,0.600000507308984)(1.58,0.600067764166961)(1.59,0.600294988586912)(1.6,0.600682089682099)(1.61,0.601228912617245)(1.62,0.601935238670468)(1.63,0.602800785320763)(1.64,0.603825206361011)(1.65,0.605008092036454)(1.66,0.606348969208594)(1.67,0.60784730154444)(1.68,0.609502489731036)(1.69,0.611313871715175)(1.7,0.613280722968216)(1.71,0.61540225677588)(1.72,0.617677624552933)(1.73,0.620105916182601)(1.74,0.62268616038061)(1.75,0.625417325083681)(1.76,0.628298317862351)(1.77,0.631327986357919)(1.78,0.634505118743382)(1.79,0.637828444208148)(1.8,0.641296633466341)(1.81,0.6449082992885)(1.82,0.64866199705645)(1.83,0.652556225341134)(1.84,0.656589426503159)(1.85,0.660759987315837)(1.86,0.665066239610448)(1.87,0.669506460943491)(1.88,0.674078875285635)(1.89,0.678781653732108)(1.9,0.683612915234233)(1.91,0.688570727351827)(1.92,0.693653107026145)(1.93,0.698858021373082)(1.94,0.704183388496297)(1.95,0.709627078319944)(1.96,0.715186913440676)(1.97,0.720860669998574)(1.98,0.726646078566666)(1.99,0.732540825058659)(2,0.738542551654555)(2.01,0.744648857743736)(2.02,0.750857300885183)(2.03,0.757165397784418)(2.04,0.763570625286787)(2.05,0.770070421386692)(2.06,0.776662186252356)(2.07,0.783343283265721)(2.08,0.790111040077061)(2.09,0.796962749673889)(2.1,0.80389567146372)(2.11,0.810907032370276)(2.12,0.817994027942678)(2.13,0.825153823477189)(2.14,0.832383555151058)(2.15,0.83968033116801)(2.16,0.847041232914928)(2.17,0.854463316129257)(2.18,0.861943612076671)(2.19,0.869479128738527)(2.2,0.877066852008632)(2.21,0.884703746898847)(2.22,0.89238675875304)(2.23,0.900112814468908)(2.24,0.907878823727177)(2.25,0.915681680227688)(2.26,0.92351826293188)(2.27,0.931385437311155)(2.28,0.939280056600658)(2.29,0.947198963057932)(2.3,0.955138989225978)(2.31,0.963096959200195)(2.32,0.971069689898698)(2.33,0.97905399233551)(2.34,0.98704667289611)(2.35,0.995044534614844)(2.36,1.00304437845366)(2.37,1.01104300458168)(2.38,1.01903721365512)(2.39,1.02702380809691)(2.4,1.03499959337578)(2.41,1.04296137928395)(2.42,1.05090598121322)(2.43,1.05883022142875)(2.44,1.06673093034009)(2.45,1.07460494776903)(2.46,1.08244912421358)(2.47,1.09026032210776)(2.48,1.09803541707654)(2.49,1.10577129918562)(2.5,1.11346487418529)(2.51,1.12111306474813)(2.52,1.12871281169989)(2.53,1.13626107524312)(2.54,1.14375483617304)(2.55,1.15119109708519)(2.56,1.15856688357437)(2.57,1.16587924542431)(2.58,1.17312525778778)(2.59,1.18030202235644)(2.6,1.18740666852015)(2.61,1.19443635451518)(2.62,1.20138826856085)(2.63,1.20825962998423)(2.64,1.21504769033238)(2.65,1.22174973447166)(2.66,1.22836308167378)(2.67,1.23488508668803)(2.68,1.24131314079936)(2.69,1.24764467287184)(2.7,1.25387715037705)(2.71,1.2600080804071)(2.72,1.26603501067171)(2.73,1.27195553047914)(2.74,1.27776727170041)(2.75,1.2834679097165)(2.76,1.28905516434824)(2.77,1.29452680076825)(2.78,1.29988063039492)(2.79,1.3051145117678)(2.8,1.3102263514041)(2.81,1.31521410463614)(2.82,1.32007577642912)(2.83,1.32480942217915)(2.84,1.32941314849105)(2.85,1.33388511393566)(2.86,1.33822352978645)(2.87,1.3424266607349)(2.88,1.34649282558469)(2.89,1.35042039792409)(2.9,1.35420780677653)(2.91,1.35785353722896)(2.92,1.36135613103782)(2.93,1.36471418721229)(2.94,1.36792636257466)(2.95,1.37099137229761)(2.96,1.37390799041814)(2.97,1.37667505032787)(2.98,1.37929144523974)(2.99,1.38175612863066)(3,1.38406811466015)(3.01,1.38622647856461)(3.02,1.38823035702726)(3.03,1.39007894852344)(3.04,1.39177151364119)(3.05,1.39330737537703)(3.06,1.39468591940676)(3.07,1.39590659433113)(3.08,1.39696891189645)(3.09,1.39787244718986)(3.1,1.39861683880929)(3.11,1.39920178900801)(3.12,1.39962706381376)(3.13,1.39989249312226)(3.14,1.39999797076535)(3.15,1.39994345455337)(3.16,1.39972896629207)(3.17,1.3993545917739)(3.18,1.39882048074369)(3.19,1.39812684683871)(3.2,1.39727396750328)(3.21,1.39626218387776)(3.22,1.39509190066212)(3.23,1.39376358595404)(3.24,1.39227777106169)(3.25,1.39063505029121)(3.26,1.38883608070901)(3.27,1.38688158187895)(3.28,1.38477233557448)(3.29,1.38250918546601)(3.3,1.38009303678341)(3.31,1.37752485595394)(3.32,1.37480567021568)(3.33,1.37193656720668)(3.34,1.36891869452989)(3.35,1.36575325929413)(3.36,1.3624415276313)(3.37,1.35898482418991)(3.38,1.35538453160524)(3.39,1.35164208994632)(3.4,1.34775899613993)(3.41,1.34373680337181)(3.42,1.33957712046543)(3.43,1.3352816112385)(3.44,1.33085199383744)(3.45,1.32629004005014)(3.46,1.3215975745973)(3.47,1.31677647440253)(3.48,1.31182866784164)(3.49,1.30675613397126)(3.5,1.30156090173732)(3.51,1.29624504916345)(3.52,1.29081070251979)(3.53,1.28526003547255)(3.54,1.27959526821454)(3.55,1.27381866657712)(3.56,1.26793254112395)(3.57,1.26193924622671)(3.58,1.25584117912345)(3.59,1.24964077895972)(3.6,1.2433405258129)(3.61,1.23694293970026)(3.62,1.23045057957093)(3.63,1.2238660422824)(3.64,1.21719196156181)(3.65,1.21043100695244)(3.66,1.203585882746)(3.67,1.19665932690091)(3.68,1.18965410994714)(3.69,1.18257303387809)(3.7,1.17541893102976)(3.71,1.1681946629479)(3.72,1.16090311924343)(3.73,1.15354721643661)(3.74,1.14612989679048)(3.75,1.13865412713401)(3.76,1.13112289767538)(3.77,1.12353922080597)(3.78,1.1159061298954)(3.79,1.10822667807826)(3.8,1.1005039370329)(3.81,1.09274099575276)(3.82,1.08494095931085)(3.83,1.07710694761775)(3.84,1.06924209417367)(3.85,1.06134954481515)(3.86,1.05343245645668)(3.87,1.04549399582805)(3.88,1.03753733820766)(3.89,1.02956566615249)(3.9,1.02158216822506)(3.91,1.0135900377181)(3.92,1.00559247137724)(3.93,0.997592668122407)(3.94,0.989593827768223)(3.95,0.981599149744185)(3.96,0.973611831814908)(3.97,0.965635068801067)(3.98,0.957672051301513)(3.99,0.949725964417073)(4,0.941799986476555)(4.01,0.933897287765456)(4.02,0.926021029257893)(4.03,0.918174361352254)(4.04,0.91036042261108)(4.05,0.902582338505683)(4.06,0.894843220165999)(4.07,0.887146163136177)(4.08,0.879494246136403)(4.09,0.871890529831453)(4.1,0.864338055606466)(4.11,0.856839844350434)(4.12,0.849398895247887)(4.13,0.842018184579251)(4.14,0.834700664530388)(4.15,0.827449262011752)(4.16,0.820266877487664)(4.17,0.813156383816173)(4.18,0.806120625099939)(4.19,0.799162415548641)(4.2,0.792284538353326)(4.21,0.785489744573166)(4.22,0.778780752035079)(4.23,0.772160244246627)(4.24,0.765630869322653)(4.25,0.759195238926071)(4.26,0.75285592722323)(4.27,0.74661546985429)(4.28,0.740476362918992)(4.29,0.734441061978259)(4.3,0.728511981071994)(4.31,0.72269149175351)(4.32,0.716981922140927)(4.33,0.711385555985963)(4.34,0.705904631760463)(4.35,0.70054134176104)(4.36,0.695297831232184)(4.37,0.690176197508193)(4.38,0.68517848917427)(4.39,0.680306705247113)(4.4,0.675562794375338)(4.41,0.67094865406004)(4.42,0.666466129895825)(4.43,0.662117014832593)(4.44,0.657903048458382)(4.45,0.653825916303555)(4.46,0.649887249166614)(4.47,0.646088622461899)(4.48,0.642431555589443)(4.49,0.638917511327236)(4.5,0.635547895246129)(4.51,0.632324055147627)(4.52,0.629247280524785)(4.53,0.62631880204643)(4.54,0.623539791064907)(4.55,0.620911359147555)(4.56,0.618434557632096)(4.57,0.616110377206114)(4.58,0.613939747510788)(4.59,0.611923536769057)(4.6,0.610062551438334)(4.61,0.60835753588794)(4.62,0.60680917210136)(4.63,0.605418079403466)(4.64,0.604184814212787)(4.65,0.603109869818959)(4.66,0.602193676185404)(4.67,0.601436599777363)(4.68,0.600838943415302)(4.69,0.600400946153798)(4.7,0.600122783185917)(4.71,0.600004565773137)(4.72,0.600046341200845)(4.73,0.60024809275943)(4.74,0.600609739750956)(4.75,0.601131137521449)(4.76,0.601812077518753)(4.77,0.602652287375947)(4.78,0.603651431020293)(4.79,0.604809108807653)(4.8,0.606124857682349)(4.81,0.607598151362374)(4.82,0.609228400549898)(4.83,0.611014953166984)(4.84,0.612957094616405)(4.85,0.615054048067476)(4.86,0.617304974766776)(4.87,0.619708974373637)(4.88,0.622265085320269)(4.89,0.624972285196375)(4.9,0.627829491158099)(4.91,0.630835560361152)(4.92,0.633989290417935)(4.93,0.637289419878472)(4.94,0.640734628734981)(4.95,0.644323538949856)(4.96,0.64805471500686)(4.97,0.651926664485321)(4.98,0.655937838657072)(4.99,0.660086633105926)(5,0.664371388369419)(5.01,0.668790390602576)(5.02,0.673341872263423)(5.03,0.678024012819981)(5.04,0.682834939478455)(5.05,0.687772727932327)(5.06,0.692835403132051)(5.07,0.698020940075048)(5.08,0.703327264615682)(5.09,0.708752254294886)(5.1,0.71429373918912)(5.11,0.719949502778313)(5.12,0.725717282832437)(5.13,0.731594772316375)(5.14,0.737579620312697)(5.15,0.743669432962003)(5.16,0.749861774420428)(5.17,0.756154167833953)(5.18,0.76254409632911)(5.19,0.7690290040197)(5.2,0.775606297029108)(5.21,0.78227334452783)(5.22,0.789027479785757)(5.23,0.79586600123884)(5.24,0.802786173569677)(5.25,0.809785228801603)(5.26,0.816860367405846)(5.27,0.824008759421297)(5.28,0.831227545586461)(5.29,0.838513838483121)(5.3,0.845864723691269)(5.31,0.853277260954829)(5.32,0.860748485357731)(5.33,0.868275408509827)(5.34,0.875855019742215)(5.35,0.883484287311462)(5.36,0.891160159612262)(5.37,0.898879566398039)(5.38,0.906639420009002)(5.39,0.914436616607171)(5.4,0.922268037417866)(5.41,0.930130549977182)(5.42,0.938021009384927)(5.43,0.945936259562543)(5.44,0.953873134515493)(5.45,0.96182845959962)(5.46,0.96979905279096)(5.47,0.97778172595851)(5.48,0.985773286139437)(5.49,0.993770536816221)(5.5,1.00177027919522)(5.51,1.00976931348614)(5.52,1.01776444018193)(5.53,1.0257524613385)(5.54,1.0337301818539)(5.55,1.04169441074628)(5.56,1.04964196243028)(5.57,1.0575696579912)(5.58,1.0654743264565)(5.59,1.0733528060642)(5.6,1.0812019455275)(5.61,1.08901860529527)(5.62,1.09679965880781)(5.63,1.10454199374748)(5.64,1.11224251328353)(5.65,1.11989813731081)(5.66,1.12750580368178)(5.67,1.13506246943134)(5.68,1.14256511199393)(5.69,1.15001073041257)(5.7,1.15739634653916)(5.71,1.16471900622572)(5.72,1.17197578050602)(5.73,1.17916376676709)(5.74,1.18628008991028)(5.75,1.1933219035012)(5.76,1.20028639090832)(5.77,1.20717076642952)(5.78,1.21397227640639)(5.79,1.22068820032562)(5.8,1.22731585190719)(5.81,1.23385258017884)(5.82,1.2402957705364)(5.83,1.24664284578966)(5.84,1.25289126719312)(5.85,1.25903853546155)(5.86,1.26508219176959)(5.87,1.27101981873531)(5.88,1.27684904138708)(5.89,1.28256752811357)(5.9,1.28817299159634)(5.91,1.29366318972471)(5.92,1.29903592649266)(5.93,1.3042890528771)(5.94,1.30942046769752)(5.95,1.31442811845642)(5.96,1.31931000216025)(5.97,1.32406416612062)(5.98,1.32868870873535)(5.99,1.33318178024904)(6,1.337541583493)(6.01,1.34176637460405)(6.02,1.34585446372208)(6.03,1.34980421566596)(6.04,1.35361405058757)(6.05,1.35728244460373)(6.06,1.36080793040575)(6.07,1.36418909784632)(6.08,1.36742459450354)(6.09,1.37051312622189)(6.1,1.37345345762986)(6.11,1.37624441263408)(6.12,1.37888487488978)(6.13,1.38137378824726)(6.14,1.38371015717435)(6.15,1.38589304715464)(6.16,1.38792158506124)(6.17,1.38979495950604)(6.18,1.39151242116423)(6.19,1.39307328307405)(6.2,1.39447692091155)(6.21,1.3957227732403)(6.22,1.39681034173599)(6.23,1.39773919138572)(6.24,1.39850895066202)(6.25,1.39911931167143)(6.26,1.3995700302777)(6.27,1.39986092619938)(6.28,1.39999188308199) 
};
\node[right, inner sep=0mm, text=black]
at (axis cs:1, 0.5) {$r = f(\theta)$};
\end{axis}
\end{tikzpicture}%
